A New Yield Simulator for Transiting Planets and False Positives: Application to the Next Generation Transit Survey

We present a yield simulator to predict the number and characteristics of planets, false positives and false alarms in transit surveys. The simulator is based on a galactic model and the planet occurrence rates measured by the Kepler mission. It takes into account the observation window function and measured noise levels of the investigated survey. Additionally, it includes vetting criteria to identify false positives. We apply this simulator to the Next Generation Transit Survey (NGTS), a wide-field survey designed to detect transiting Neptune-sized exoplanets. We find that red noise is the main limitation of NGTS up to 14th magnitude, and that its obtained level determines the expected yield. Assuming a red noise level of 1 mmag, the simulation predicts the following for a four-year survey: 4+-3 Super-Earths, 19+-5 Small Neptunes, 16+-4 Large Neptunes, 55+-8 Saturn-sized planets and 150+-10 Jupiter-sized planets, along with 4688+-45 eclipsing binaries and 843+-75 background eclipsing binaries. We characterize the properties of these objects to enhance the early identification of false positives and discuss follow-up strategies for transiting candidates.

==> 00README.XXX.txt <==
nohypertex
